DiffuCOMET: Contextual Commonsense Knowledge Diffusion

Inferring contextually-relevant and diverse commonsense to understand narratives remains challenging for knowledge models. In this work, we develop a series of knowledge models, DiffuCOMET, that leverage diffusion to learn to reconstruct the implicit semantic connections between narrative contexts and relevant commonsense knowledge. Across multiple diffusion steps, our method progressively refines a representation of commonsense facts that is anchored to a narrative, producing contextually-relevant and diverse commonsense inferences for an input context. To evaluate DiffuCOMET, we introduce new metrics for commonsense inference that more closely measure knowledge diversity and contextual relevance. Our results on two different benchmarks, ComFact and WebNLG+, show that knowledge generated by DiffuCOMET achieves a better trade-off between commonsense diversity, contextual relevance and alignment to known gold references, compared to baseline knowledge models.

==> oldcomments.txt <==
% \mzhao{maybe itemize the contributions in later versions} \silin{will do this in later version if we have enough space left}
% \mzhao{i am a bit confused when reading NLU in generation task} \silin{have revised it}
% \mzhao{is the ``bi-directional'' here referring to $\mathbf{z}_{t}$?} \silin{I have clearified this part of modification.}
% \mzhao{i think this part (3.2) is well described, but maybe it is worth drawing an image since there are different types of modules and model input/outputs} \silin{sure, I will make an overview figure of the method}
